Masked Event Modeling: Self-Supervised Pretraining for Event Cameras

Event cameras asynchronously capture brightness changes with low latency, high temporal resolution, and high dynamic range. However, annotation of event data is a costly and laborious process, which limits the use of deep learning methods for classification and other semantic tasks with the event modality. To reduce the dependency on labeled event data, we introduce Masked Event Modeling (MEM), a self-supervised framework for events. Our method pretrains a neural network on unlabeled events, which can originate from any event camera recording. Subsequently, the pretrained model is finetuned on a downstream task, leading to a consistent improvement of the task accuracy. For example, our method reaches state-of-the-art classification accuracy across three datasets, N-ImageNet, N-Cars, and N-Caltech101, increasing the top-1 accuracy of previous work by significant margins. When tested on real-world event data, MEM is even superior to supervised RGB-based pretraining. The models pretrained with MEM are also label-efficient and generalize well to the dense task of semantic image segmentation.

==> figs/fig-convergence/ncaltech-convergence-no-pt.csv <==
epoch,acc1
0,9.37316958891696
1,9.37316958891696
2,9.37316958891696
3,9.37316958891696
4,9.314586994727591
5,11.775044151265927
6,10.8084360132737
7,11.1013475361105
8,11.10134775064532
9,10.486233300609625
10,11.042765531891888
11,11.01347428843091
12,10.86701844656195
13,12.41944946932667
14,12.85881692684388
15,11.01347425951899
16,17.01816109362302
17,10.74985384815397
18,18.658465713943453
19,12.360867196939532
20,15.87580636746016
21,19.917984917628957
22,17.486819408061425
23,20.181605602190658
24,22.378442153360805
25,20.210897176881662
26,18.80492148709423
27,21.616872282564536
28,22.612771666950835
29,23.579379602769137
30,21.79261952418644
31,21.99765744695345
32,22.993556680494954
33,24.663153045835312
34,25.776216190183938
35,25.36614005301665
36,25.04393805058015
37,26.33274837705079
38,24.809607941991207
39,26.44991302574037
40,26.59636908298217
41,26.859989039717743
42,26.742824147162413
43,27.592267601267945
44,26.684241977014526
45,29.20328154253834
46,26.244875260941384
47,28.060927093552788
48,28.851787558758407
49,31.048623975006265
50,29.90626939528856
51,31.89806776767456
52,31.37082700947257
53,31.54657431604154
54,31.69302907685613
55,32.9525498053311
56,33.47979015625214
57,35.120094416640136
58,31.6051563185841
59,34.5049800252663
60,35.29584155727983
61,35.618044749295144
62,27.621559212622618
63,34.827182940732826
64,36.02812043979424
65,36.379613867962505
66,36.05741120725608
67,36.76039933739312
68,37.11189339575743
69,35.96953848585722
70,38.72290737809112
71,38.869361837216125
72,38.78148875378976
73,37.55126064816761
74,38.5471597111707
75,39.16227431707935
76,40.39250235230726
77,37.87346288483256
78,40.45108510572169
79,39.16227367515095
80,39.74809710128864
81,40.65612265011967
82,41.50556618132365
83,40.24604690263477
84,40.62683209384053
85,42.5893392210895
86,41.62273077973163
87,43.35090845037638
88,41.79847834273675
89,41.71060477995914
90,42.58933927807532
91,43.67311137757528
92,43.26303587982231
93,43.20445417729329
94,44.31751759400058
95,45.5770370972806
96,43.61452970186311
97,41.41769217774403
98,44.55184642543692
99,46.0749865801766
100,45.72349198044708
101,44.2003531497895
102,45.31341660001785
103,45.07908762108882
104,45.45987212343668
105,46.04569597696797
106,46.016404250803646
107,45.13766893142137
108,47.4516708327094
109,46.22144251925665
110,43.08728901908352
111,47.18805075110786
112,48.38898773394486
113,46.367898585716745
114,47.04159520757639
115,46.9830126569644
116,47.2173419778083
117,48.30111495891229
118,48.74048148559141
119,49.326304464222886
120,48.213241295571486
121,48.71119000077877
122,48.09607582226369
123,47.393088885476594
124,48.41827930256017
125,50.52724266052246
126,49.67779767282818
127,46.33860689307349
128,47.715291014874126
129,48.740482055449526
130,47.94962025526748
131,50.322204043450384
132,49.58992505534462
133,50.000001012336185
134,48.301114432631564
135,51.23022986212598
136,49.15055742582244
137,50.46865898695478
138,51.02519256578388
139,49.94141853547055
140,49.17984877319872
141,51.02519126516654
142,51.4938509091342
143,50.38078701307568
144,50.38078663093553
145,51.46455947795526
146,49.53134277625327
147,50.84944460890624
148,51.66959760226768
149,51.61101544720427
150,49.326305640812286
151,51.66959686145213
152,50.93731802419117
153,50.11716589902532
154,50.58582438316412
155,52.40187584285368
156,50.67369731239359
157,53.19273765644415
158,51.6988886110812
159,51.757470310258114
160,49.88283673573043
161,52.07967292571109
162,51.72817982772532
163,51.52314142518806
164,52.16754728629007
165,53.134154827607325
166,51.58172255450686
167,51.933217576601805
168,52.37258546758829
169,52.89982505758115
170,53.3977761528404
171,52.51904044461376
172,53.4856486898734
173,51.3766859419945
174,50.995900289874086
175,52.92911657926697
176,51.4645586801539
177,53.280611215869655
178,53.22202909432731
179,52.84124285223614
180,53.3977762567557
181,53.04628197547631
182,52.46045807166343
183,52.72407931644594
184,53.3099021375284
185,53.6906869080448
186,54.01288987546897
187,53.83714308512441
188,54.01289034141178
189,52.519041081514
190,52.66549723848098
191,53.251319164551
192,54.481547897017066
193,53.60281419335015
194,54.15934589835169
195,54.10076285498004
196,54.80375012362569
197,53.04628170060357
198,53.71997857722331
199,54.04218113904259
200,53.45635840846701
201,53.9835994029925
202,53.89572470049866
203,53.45635792911577
204,53.89572514297673
205,53.33919327707408
206,53.22202868537031
207,53.69068643204567
208,53.07557299434615
209,53.25132033443619
210,54.33509229314768
211,53.86643446602176
212,53.51493891764609
213,53.77856057808982
214,54.39367464933748
215,53.48564889099979
216,54.33509334235703
217,54.36438305390531
218,54.247219521467215
219,52.694787221549895
220,53.66139598973815
221,54.100763619260334
222,52.899825701185605
223,55.30170085015322
224,54.10076264714943
225,53.7492697234732
226,54.21792832828783
227,55.00878948821753
228,54.59871358485968
229,52.98769937793484
230,53.60281345923881
231,54.774460623260126
232,54.07147182940599
233,54.51083933154812
234,55.03808083559382
235,54.335093027259006
236,55.50673966499959
237,54.39367509181554
238,55.12595311786672
239,55.272409445791126
240,54.774459842219294
241,54.86233347539114
242,55.50673869288869
243,54.68658606490687
244,54.13005465824281
245,54.92091542597605
246,54.71587688265031
247,54.68658651073704
248,54.42296552406673
249,55.03807980984921
250,54.598713273113766
251,54.6280042349978
252,55.68248549328956
253,55.94610621179135
254,56.3268912169552
255,55.56532097198004
256,55.18453479357888
257,54.65729481474168
258,55.50673862919866
259,55.53602935643523
260,56.209725914604846
261,54.62800368860442
262,54.920915261722826
263,56.91271340448953
264,54.92091582152462
265,55.33099176845986
266,56.20972653474456
267,55.62390280188911
268,55.184536352308434
269,55.79965010510597
270,55.79965080234414
271,55.30170090378692
272,57.52782822660905
273,55.44815620931883
274,56.03397908738711
275,55.448157131148136
276,55.71177647193412
277,55.44815706745811
278,56.297599695269376
279,55.15524500493216
280,55.91681637621512
281,55.36028300186453
282,54.15934545252152
283,55.2431179710348
284,55.41886491557626
285,56.06326974758155
286,54.80375169576367
287,55.09666143863189
288,56.09256263357474
289,56.23901762400863
290,54.68658591741418
291,55.38957333355252
292,55.887523885770506
293,55.97539634905716
294,55.88752428467119
295,56.53192840267778
296,56.3561826246694
297,56.4733468744583
298,56.53192905969067
299,56.15114454393437
300,56.736968186282944
301,57.93790393554473
302,56.56122093669978
303,55.24311840680865
304,56.502637916792885
305,55.77035903260243
306,55.41886512340687
307,56.15114380982303
308,56.26830812665406
309,55.09666277947451
310,57.32279021291615
311,56.76625841405564
312,56.20972627998446
313,56.20972621629444
314,56.1804342822995
315,55.97539676136627
316,56.64909347708489
317,55.91681508900621
318,56.121852995431695
319,54.686586028033695
320,54.3350919478807
321,55.68248614024613
322,55.125952816177126
323,56.00468950657099
324,57.29349961305964
325,57.08846123063501
326,56.912713659249626
327,56.85413253328293
328,56.76625820622503
329,56.79554955360131
330,55.97539661722568
331,57.67428485622305
332,57.29349874151193
333,56.79554896363056
334,55.94610610452394
335,56.26830850879421
336,56.32688975208463
337,56.38547257086514
338,56.50263764527225
339,56.23901802290931
340,57.08846067753744
341,58.20152472444075
342,56.73696625546957
343,56.64909413409778
344,55.65319409563168
345,56.06327017665119
346,57.41066377234166
347,56.91271372293965
348,57.4106638963696
349,55.91681394593787
350,57.35208085635006
351,57.05916962179442
352,55.88752304439176
353,55.97539660046515
354,56.854132352269175
355,57.46924480780147
356,57.14704308065672
357,58.40656267109152
358,56.94200511389332
359,57.20562602346517
360,56.29759908853809
361,57.264208537203984
362,57.26420884224568
363,57.05917036931418
364,57.17633393192124
365,56.35618314424592
366,57.4985379150337
367,57.64499211101834
368,56.971296776367616
369,57.99648693198689
370,56.50263766203279
371,58.172234060894205
372,57.76215772846671
373,57.5571195069432
374,58.14294251239153
375,57.820740051135445
376,57.82073935389728
377,57.11775235677226
378,56.824841323343016
379,57.43995406715648
380,56.5319284663678
381,57.90861318149131
382,57.38137242831748
383,56.912714896176944
384,57.41066381591904
385,57.85003128789221
386,56.736966510229664
387,55.887523677939896
388,56.97129647467803
389,59.25600558718395
390,57.64499306636871
391,57.73286622354142
392,58.11365082980459
393,57.46924674531906
394,57.41066354775052
395,57.73286579782389
396,57.82074041986717
397,57.87932164639706
398,58.64089236737136
399,58.61160110044563
400,56.88342342812483
401,57.38137242496538
402,56.942005640174045
403,57.99648729401439
404,58.72876527313608
405,57.7328659084434
406,57.58641036155982
407,57.67428522495478
408,57.79144993398227
409,57.76215830167693
410,58.84592962013607
411,59.28529693456023
412,56.766258464337234
413,58.113652006394
414,57.088461317789786
415,57.293499438750096
416,57.93790460596604
417,58.37727170920749
418,58.4944365791361
419,57.820740275726585
420,57.96719514213254
421,57.99648608725603
422,58.23081563939529
423,57.850030620823006
424,58.43585408215783
425,58.43585419277734
426,58.26010757003811
427,57.82073897510924
428,58.2308169735337
429,57.61570173575296
430,58.37727250365675
431,57.820740500317726
432,57.996487518605534
433,58.46514531556249
434,57.87932136482011
435,58.87522239215764
436,58.11365099070571
437,58.52372689406357
438,57.79144902891351
439,58.7580572507084
440,58.84593014306469
441,57.79144928032149
442,57.9671950750904
443,57.96719556785007
444,59.28529776923476
445,58.28939750282542
446,57.58641034479929
447,57.61570146423232
448,57.41066362820107
449,58.34798146132216
450,59.05096875678466
451,58.75805688532878
452,58.640891586330525
453,56.883423488462746
454,58.553019049297525
455,59.51962702303653
456,59.63679064933361
457,59.461044697015694
458,58.61160164013479
459,57.93790511213413
460,58.142941872139176
461,58.81663906720904
462,57.527828099229005
463,57.26420793382481
464,58.40656234258508
465,58.14294266994054
466,58.52372791310396
467,57.82073882761655
468,58.05506888927601
469,58.28939823023255
470,58.728765558065135
471,57.20562565473345
472,57.76215847598648
473,57.82074097296475
474,56.94200565023037
475,58.93380317620946
476,58.75805668085028
477,57.58640989896912
478,58.11365182873235
479,58.52372668288085
480,58.52372671975402
481,58.49443595899639
482,58.40656262751413
483,58.02577778325139
484,58.37727261762837
485,57.9964862783261
486,58.52372743375272
487,59.34387955221434
488,59.13884074407219
489,58.5237271153026
490,58.55301882470639
491,58.46514564742103
492,58.465145044041854
493,59.08025933988065
494,58.787348356733006
495,57.73286589168287
496,58.84593052185273
497,58.9630938364039
498,58.75805666073764
499,58.20152467751126
500,58.142942381659374
501,57.879322125748295
502,58.875220535090605
503,59.25600712244875
504,59.19742383102122
505,59.63679219130263
506,59.49033561197023
507,59.19742421651348
508,58.5237282416104
509,58.61160092278399
510,59.98828578540017
511,58.64089217294917
512,59.22671544991813
513,59.02167673563496
514,59.900412051665135
515,60.164032548927885
516,58.90451242215604
517,58.75805661716026
518,58.28939908837182
519,58.64089246123034
520,59.19742383102122
521,58.99238597487733
522,60.01757703556537
523,59.6367914605434
524,58.64089187461169
525,58.67018385553612
526,58.75805647301967
527,58.72876598713478
528,59.19742367347221
529,58.11365125887424
530,59.87112085178154
531,59.84182983961591
532,59.5489182061596
533,58.67018407342304
534,58.69947499172968
535,59.08025865940302
536,59.25600631459107
537,58.43585455480485
538,58.728765480966686
539,59.16813317082679
540,59.46104469366359
541,59.49033580639241
542,58.72876639944389
543,58.26010698006736
544,59.25600615368995
545,58.96309580744256
546,59.43175303118929
547,59.69537477208357
548,60.33977877611854
549,59.43175425806029
550,58.816639704109285
551,58.963094315755136
552,59.43175408039864
553,58.64089187125958
554,58.78734807180395
555,59.25600626430947
556,58.34798157529379
557,60.134741587043855
558,60.4569440751168
559,58.992385344681296
560,59.10955064032744
561,59.60750059251836
562,58.72876565192412
563,58.20152433559639
564,58.2601076169676
565,59.16813269482765
566,59.49033658072902
567,60.19332386613521
568,60.04686763206978
569,60.01757681097423
570,57.96719540694895
571,59.3438791231447
572,57.99648708953589
573,58.845929824614565
574,59.34387952539749
575,59.87111986626221
576,59.666082502877984
577,60.72056349300123
578,59.78324708787754
579,59.72466525461636
580,59.46104404335491
581,57.908613513349856
582,58.87522148708887
583,58.93380338404007
584,59.7832475806372
585,59.43175307811878
586,59.54891784077998
587,60.251906011142296
588,58.34798039535227
589,58.40656356275186
590,59.461044120453366
591,59.63679087392475
592,59.37317164711039
593,59.37317027945091
594,60.4276518528407
595,59.402462639163375
596,58.69947435482944
597,59.08025901137421
598,59.57820994573235
599,60.25190537759416
600,60.134741570283325
601,57.85003077501991
602,59.66608282132811
603,59.46104458304407
604,60.33977915490658
605,60.92560306542368
606,60.77914688163985
607,59.69537344800148
608,59.548917234048695
609,59.05096867968621
610,59.197423924880205
611,58.96309432916356
612,58.40656262416203
613,58.34798012383165
614,59.54891772680836
615,59.02167760383056
616,59.636791681782434
617,58.787348658422594
618,59.57820945297268
619,59.285297454136746
620,59.841829568095285
621,59.226715446566025
622,60.07615861071434
623,59.87112050316246
624,59.02167647752276
625,58.81663893982899
626,59.519625890024514
627,58.84593001568464
628,59.63679128623386
629,58.72876571561415
630,59.25600656935117
631,59.16813371051594
632,59.66608393422749
633,58.58230965921037
634,58.61160089261502
635,59.285298245233896
636,59.226714762736286
637,59.46104523670485
638,59.72466573061549
639,58.81663933872967
640,59.57820870545292
641,59.78324648449836
642,59.54891783742787
643,59.46104471042412
644,58.46514463173275
645,59.08026077458226
646,59.109551656015725
647,58.90451268697246
648,60.98418443609416
649,58.49443726296584
650,59.695373622311024
651,60.2811964500977
652,59.25600674366071
653,59.988285037880416
654,59.49033570582921
655,60.105450115639634
656,59.78324659176577
657,59.40246173744671
658,59.49033638630684
659,58.96309408781189
660,58.72876543403719
661,59.34388053773367
662,59.8418297289964
663,59.19742430702035
664,58.99238576704672
665,59.8711220551878
666,60.19332351416402
667,59.92970291969018
668,59.90041268856538
669,59.84182999716492
670,59.4024626525718
671,60.42765344509132
672,59.49033540749173
673,59.95899454864341
674,59.84182931333518
675,60.31048669798303
676,60.66198041946063
677,60.4569430091469
678,59.87112072104939
679,60.10544978042898
680,60.16403239137888
681,59.8125388308024
682,59.90041130414537
683,59.95899412292588
684,59.92970384151948
685,58.87522177201792
686,60.164031848337615
687,60.25190569269217
688,59.51962740182458
689,60.57410803997664
690,58.72876468316532
691,58.93380387009552
692,60.33977947335671
693,60.57410851262366
694,60.60339970245093
695,59.51962739847247
696,60.57410910594652
697,60.28119635623872
698,59.871120546739846
699,60.95489305854891
700,60.01757671711525
701,59.43175285352764
702,60.632689283267055
703,60.19332230405355
704,60.7205640360425
705,59.197424400879335
706,59.43175287364028
707,59.60750091096848
708,59.78324751694718
709,60.632690969376654
710,59.25600599614095
711,60.22261396987995
712,59.05096901489687
713,60.77914640228862
714,60.51552601899749
715,59.75395515388261
716,61.42355141195555
717,60.01757581204647
718,60.16403228075936
719,60.691272417145576
720,60.01757644559461
721,60.04686769575981
722,60.22261512970883
723,59.98828471943029
724,60.45694390080725
725,59.22671571808666
726,60.69127311438375
727,59.72466392047795
728,61.98008413264538
729,59.900412510903735
730,60.51552634750393
731,60.07615875485492
732,59.9589938815742
733,59.66608258332854
734,60.25190610500128
735,60.04686815835051
736,61.218513984881305
737,59.43175371501903
738,59.84182978933431
739,60.339778139218296
740,60.19332320577021
741,60.105450172625446
742,59.49033578292767
743,60.10544977707687
744,60.10544981395004
745,60.36906911786286
746,59.5782085948334
747,59.958994119573774
748,59.95899497771305
749,60.69127262162408
750,59.87112131102014
751,60.36907077380349
752,60.105450541357165
753,60.48623492638131
754,60.72056405950724
755,59.84183010778444
756,59.16813226240591
757,60.04686876172969
758,59.84182909209615
759,59.783247577285096
760,60.66198116362828
761,59.51962719064186
762,59.900411193525855
763,59.636792013640985
764,60.39836066971764
765,61.24780432662562
766,59.49033498847841
767,61.45284202186839
768,59.95899472295295
769,59.81253763745246
770,58.904511922692166
771,59.78324719514495
772,59.51962660737532
773,60.398361859715465
774,60.22261530401837
775,61.57000832985072
776,61.277096337718994
777,60.19332346723453
778,59.75395696402015
779,60.076158560432745
780,59.72466550602435
781,59.40246320902149
782,60.632689983857325
783,59.66608249952588
784,61.15993205440903
785,61.13063929579589
786,60.07615946550151
787,60.77914689504828
788,61.39426133837976
789,61.48213505535428
790,60.837728312648245
791,60.57410829138463
792,61.33567869055669
793,59.8125392397594
794,59.69537314631189
795,61.13064099866602
796,60.36906998941056
797,60.13474087304516
798,60.80843722338417
799,61.27709646845116
800,59.90041302377604
801,60.1640317879997
802,60.42765344173921
803,61.39426065455002
804,60.69127289314471
805,60.720563855028736
806,61.33567753743203
807,61.36496975300392
808,60.60339976278885
809,59.783247419736085
810,59.841829584855816
811,61.48213491121369
812,59.3731714996177
813,61.27709621033895
814,60.25190637652191
815,60.544817279219
816,61.15993134041034
817,60.57410895845383
818,60.92560181844004
819,60.92560279055094
820,60.8377288523374
821,61.804335569036446
822,61.42355156950456
823,61.51142635244896
824,59.72466561999597
825,61.07205772064692
826,60.925602160354906
827,61.13063942317594
828,60.66198143514891
829,61.51142587309772
830,60.164031657267536
831,61.33567877100725
832,61.277095084031146
833,61.65788118533384
834,60.603399970619456
835,60.86701950247552
836,60.57410745000588
837,61.77504509991208
838,61.04276706045248
839,61.74575412461963
840,59.90041124045535
841,60.04686769575981
842,61.24780470876576
843,61.570007418077736
844,61.6871723684569
845,62.36086867186642
846,60.98418436905202
847,61.8336278214815
848,61.39426023888881
849,61.1306401706957
850,60.954893055196806
851,60.69127365742501
852,61.921500361866606
853,61.45284392921703
854,59.95899412292588
855,61.599299157650485
856,60.720563238241134
857,60.13474071214405
858,60.95489393009662
859,60.66198232680926
860,60.339779248765566
861,60.95489348426644
862,61.74575437602762
863,60.25190562900215
864,60.04686742423917
865,59.69537411171858
866,61.42355157285667
867,60.134740819411455
868,61.24780457803361
869,60.720564823787534
870,61.39426004446664
871,60.95489319598528
872,59.72466535182745
873,61.07205783461854
874,60.74985589964319
875,60.33977931245559
876,61.423551757222526
877,60.36906992572054
878,60.01757558745533
879,60.48623403472096
880,60.74985558119306
881,60.51552553964625
882,60.5741087372148
883,61.71646416166336
884,61.10135008371149
885,60.33977994935584
886,59.90041268521328
887,59.81253933361838
888,62.00937439729124
889,60.0468676924077
890,60.69127305069372
891,60.22261495204717
892,61.30638687388549
893,59.87111975229059
894,60.74985505826444
895,60.33977883645646
896,60.36907054921236
897,59.63679012305288
898,59.92970261800059
899,58.81663878227998
900,61.65788159429084
901,60.48623621023812
902,61.24780634794588
903,61.86291935992786
904,60.691273499876
905,60.74985569181258
906,60.45694394773675
907,60.632690359293264
908,60.369069878791045
909,60.66198262514674
910,61.5407167109538
911,60.31048885673965
912,62.36086832324734
913,60.69127182717482
914,60.86701941867285
915,60.25190539100258
916,60.80843743121477
917,60.98418457688263
918,60.36907115259154
919,60.57410810366666
920,61.15993116274869
921,61.45284271910656
922,59.988284880331406
923,61.15993240638022
924,60.36907045200127
925,61.2770955734387
926,60.66198191450015
927,60.51552712854476
928,61.24780529538441
929,60.896311972807496
930,61.2770970047882
931,60.98418500595227
932,61.306387671686856
933,62.0386663446946
934,61.21851383738861
935,60.72056365055024
936,60.749854917475965
937,62.15583115093318
938,60.867020085742055
939,61.657880340602986
940,60.95489332671744
941,60.4862347185507
942,60.51552661902456
943,60.8377293618576
944,61.101349828951385
945,59.95899369050413
946,61.21851323736154
947,61.24780542276447
948,62.0679565288899
949,61.54071644278528
950,60.779146271556456
951,62.067957765817226
952,61.0134757633578
953,60.54481698088152
954,61.04276706380459
955,61.68717168797927
956,60.66198245418931
957,61.39426027240988
958,60.92560192235534
959,60.19332246160256
960,60.92560203297486
961,60.95489372561812
962,60.92560231790392
963,60.72056462266114
964,59.72466519092634
965,61.07205757650633
966,61.1013499865004
967,61.48213373462429
968,61.68717260980858
969,61.62858971057751
970,61.18922254364604
971,60.48623451072009
972,61.57000800804849
973,61.30638690405445
974,62.536615693506334
975,61.33567928052744
976,61.01347624270903
977,61.218514903358496
978,60.45694434328532
979,61.072057831266434
980,60.310488018713016
981,60.867020467882206
982,61.18922311685626
983,61.51142520602851
984,62.80023644552918
985,61.86291821015531
986,61.218513984881305
987,61.45284334259838
988,61.59929920793208
989,61.30638730295513
990,60.749855343193495
991,61.07205842123719
992,60.83772861433784
993,60.6033994309303
994,60.22261444252698
995,60.6033996354088
996,61.36497026252411
997,60.19332252864469
998,60.39836127644893
999,60.72056484390018
1000,61.48213395921543
1001,60.83772815509924
1002,61.13064042880791
1003,61.51142530659171
1004,61.482133942454894
1005,61.10134908143163
1006,60.83772842326776
1007,60.95489318592896
1008,61.59929871517242
1009,61.306387172222976
1010,61.01347658797601
1011,61.86292037561614
1012,61.07205702340875
1013,61.07205821340658
1014,60.95489345409749
1015,61.65788119874227
1016,61.072057864787496
1017,61.21851357257219
1018,61.59929806486375
1019,62.53661548902783
1020,61.39426081209904
1021,61.10134939988175
1022,62.68307177002275
1023,62.27299520965201
1024,61.39426027240988
1025,61.072057673717424
1026,61.5114250451274
1027,61.51142579599927
1028,61.9507927383396
1029,61.98008427678596
1030,60.74985556443253
1031,61.39426065455002
1032,61.540715564533365
1033,61.77504608543141
1034,59.929704206899096
1035,61.51142539709859
1036,60.89631113142875
1037,60.36907024417066
1038,61.24780504062432
1039,59.929704049350086
1040,61.65788064229258
1041,61.71646358510103
1042,59.95899443802389
1043,61.335679220189526
1044,60.51552544243516
1045,61.95079240312895
1046,61.5992986548345
1047,61.95079208803093
1048,60.632690841996606
1049,61.4235512845755
1050,60.13474137586114
1051,60.57410835507465
1052,61.30638776219373
1053,60.92560266317089
1054,61.247804913244266
1055,60.86702104109243
1056,61.247804963525866
1057,61.30638766833474
1058,62.36086841710632
1059,61.83362713429965
1060,62.00937520514892
1061,60.66198175359904
1062,61.74575491571678
1063,62.15583035648393
1064,61.65788130936178
1065,60.31048868243011
1066,62.09724755781606
1067,61.30638717557508
1068,61.30638692081499
1069,61.98008426002543
1070,62.15583095986311
1071,61.86292022812346
1072,61.482134800594174
1073,61.39425957517172
1074,61.21851457485206
1075,61.423551365026064
1076,60.57410856290526
1077,61.86291841798591
1078,62.00937545990902
1079,61.62858988488705
1080,60.749855168883954
1081,61.804336397006765
1082,62.097247795815626
1083,62.00937477607928
1084,61.92150147476598
1085,61.3649703563831
1086,61.74575438943605
1087,62.5366150096766
1088,61.83362855224073
1089,62.5951982374141
1090,62.56590679953094
1091,61.7457550263363
1092,62.74165350272073
1093,61.570008021456914
1094,61.950792024340906
1095,61.39426058750789
1096,60.63269173030485
1097,62.53661653488508
1098,62.3901607332414
1099,62.24370418407796
1100,62.30228732130858
1101,61.628590220097706
1102,62.03866633128617
1103,62.097248097505215
1104,61.657881074714325
1105,61.18922214809746
1106,61.07205765695689
1107,60.92560245534029
1108,61.335678502838725
1109,62.12653996445802
1110,61.5700081153159
1111,61.74575471123828
1112,60.89631183201902
1113,60.86701961309503
1114,61.30638733312409
1115,61.482134257552914
1116,60.80843739769371
1117,61.10134980883875
1118,62.097249146714574
1119,61.92150299997447
1120,61.86291908840722
1121,60.83772807464868
1122,62.30228619164868
1123,61.62859068268841
1124,62.03866623407508
1125,61.42355141195555
1126,61.80433692328749
1127,61.45284335935891
1128,62.06795721271964
1129,61.33567786593848
1130,62.243704009768415
1131,61.59930000238133
1132,61.51142612785782
1133,61.511425477549146
1134,62.24370437514803
1135,62.712362520724064
1136,62.27299627562189
1137,62.18512217650724
1138,60.51552649164452
1139,62.74165372395976
1140,62.41945091743671
1141,62.09724922381302
1142,61.657880116011846
1143,62.536616977363146
1144,61.804337204864446
1145,62.3022862050571
1146,61.74575485202676
1147,62.65378100926512
1148,62.62448837467991
1149,61.59930004931083
1150,60.66198084853026
1151,62.33157854800904
1152,61.92150131386487
1153,60.74985515212342
1154,61.62859075978687
1155,62.53661575719636
1156,61.980084290194384
1157,60.80843808152345
1158,61.628591138574905
1159,62.27299489455399
1160,62.27299618176291
1161,61.18922300288464
1162,62.5366154722673
1163,62.77094527581455
1164,63.73755159696502
1165,62.50732525119882
1166,63.09314774712695
1167,61.98008411588484
1168,62.36086930876667
1169,61.980084162814336
1170,63.210311983507424
1171,63.00527501567177
1172,61.8922108447405
1173,62.038666297765104
1174,63.03456486800852
1175,62.59519819048461
1176,61.5992986045529
1177,61.8336275633693
1178,62.47803287472583
1179,61.92150058310564
1180,62.36086833665576
1181,62.21441228360409
1182,62.65378069081499
1183,63.09314720408569
1184,62.18512165357861
1185,62.15583108724316
1186,61.62858921781785
1187,62.302286251986594
1188,62.214412521603656
1189,61.15993127672032
1190,61.59929781010364
1191,61.07205819664605
1192,62.683072349937184
1193,62.33157777032031
1194,62.68307192757176
1195,62.12653912307927
1196,62.7123629497937
1197,61.77504562284071
1198,62.06795702164957
1199,62.800236539388166
1200,62.00937479283981
1201,62.06795713562119
1202,62.00937460176974
1203,62.30228662071831
1204,61.89220917539144
1205,62.06795732333916
1206,61.48213443521456
1207,61.33567807376909
1208,61.892209859221175
1209,61.18922335150372
1210,61.62858947257794
1211,62.71236277548416
1212,63.09314776053537
1213,63.03456559541565
1214,64.17692038296396
1215,62.91740021931895
1216,62.24370378852938
1217,61.45284305431721
1218,62.65378040588593
1219,63.09314747895842
1220,63.59109655289742
1221,61.628590186576645
1222,63.4446413412245
1223,61.45284272245866
1224,61.92150072389411
1225,60.779146003387936
1226,62.39016030417176
1227,61.3942615596188
1228,61.89220980893958
1229,62.53661594491432
1230,63.12243875594047
1231,61.364969357455344
1232,63.0638574355516
1233,62.36086889645756
1234,61.92150126693538
1235,62.77094469925222
1236,62.71236260117462
1237,61.77504517701053
1238,62.50732417182051
1239,62.41945067943714
1240,62.65378024163271
1241,62.917400883036045
1242,62.946691610272616
1243,62.18512276647799
1244,63.21031251984447
1245,63.00527429832096
1246,61.335678677148266
1247,62.03866594579392
1248,62.1558317710729
1249,60.95489378595604
1250,62.59519870000481
1251,62.30228617153603
1252,61.54071601371564
1253,61.68717292490659
1254,62.3901607332414
1255,61.74575396371851
1256,63.26889428941563
1257,61.71646285098969
1258,61.51142553788706
1259,60.89631144652677
1260,61.48213520955117
1261,61.628590045788165
1262,61.42355264888288
1263,62.50732482548128
1264,62.09724886178552
1265,62.82952715600521
1266,62.7123632045538
1267,62.946691771173725
1268,63.35676891481101
1269,62.536616410857135
1270,62.185122002197694
1271,62.68307123703781
1272,62.2144131585039
1273,63.03456645690704
1274,63.35676784884112
1275,62.85881776927016
1276,62.68307111636197
1277,62.97598273640986
1278,62.00937499731832
1279,62.12653947505046
1280,62.50732444669325
1281,62.53661485212759
1282,62.82952682079456
1283,62.56590721184005
1284,61.48213379831432
1285,62.06795699148061
1286,62.12653984043008
1287,62.47803326021808
1288,62.18512229047886
1289,62.59519787538659
1290,61.89221075088152
1291,61.74575402405643
1292,62.65378131095471
1293,63.06385679865135
1294,62.85881875143738
1295,62.71236277548416
1296,62.15583078555357
1297,63.73755402389017
1298,63.62038925117265
1299,62.9174012685283
1300,62.56590696043206
1301,62.33157674122359
1302,62.565906531362415
1303,61.10135027142945
1304,63.15173003962673
1305,62.30228688888684
1306,62.91740078917706
1307,63.415349755848645
1308,62.88810936470233
1309,62.33157732784224
1310,63.15173003962673
1311,62.85881854695889
1312,63.47393217908058
1313,63.15172967424712
1314,62.917400792529165
1315,62.7709443841542
1316,62.47803327697861
1317,62.15583048386398
1318,63.53251488388946
1319,62.85881806760764
1320,62.27299586331279
1321,62.91739980365773
1322,62.009373807320486
1323,63.12243905763006
1324,62.6244894909314
1325,62.74165308705952
1326,62.03866580500544
1327,62.62448931326975
1328,61.862918545365964
1329,62.03866594914602
1330,63.356767627602096
1331,62.214412571885255
1332,61.42355211254583
1333,61.98008449802499
1334,62.65378045281543
1335,61.62858952285954
1336,62.03866693466535
1337,62.41945155433695
1338,62.15583091293362
1339,61.36496957869438
1340,62.653780486336494
1341,62.12653950521942
1342,61.10134873281255
1343,62.8002365058671
1344,62.1851219552682
1345,62.39016014662275
1346,62.03866656593363
1347,62.74165404240989
1348,61.482134257552914
1349,62.24370464666866
1350,62.30228668440834
1351,62.85881900954959
1352,61.95079198746773
1353,62.53661539181674
1354,61.74575503974472
1355,61.89220996984069
1356,61.98008363988571
1357,62.067957068579055
1358,62.27299516272252
1359,61.92150144124492
1360,62.41945166495647
1361,62.8295272498642
1362,62.33157748874336
1363,61.80433685959747
1364,61.89221049276932
1365,62.33157734460278
1366,62.272995306863095
1367,62.24370472376711
1368,61.62859053854783
1369,62.85881719605994
1370,61.39426087578906
1371,62.77094416626728
1372,63.18102119258083
1373,62.88810987422253
1374,62.39016031758018
1375,63.62038831258281
1376,62.97598350069016
1377,61.86291886381608
1378,62.88810854008411
1379,62.331578015024085
1380,63.005273604434905
1381,63.06385648355333
1382,63.53251446822825
1383,63.09314819295712
1384,63.23960423260037
1385,63.15172916472692
1386,63.67897163753141
1387,63.44464178705467
1388,62.36086910428816
1389,63.32747715512562
1390,62.478033226697015
1391,63.2396032806021
1392,62.77094576857421
1393,62.91739972655928
1394,63.29818515744067
1395,63.15172992900721
1396,63.00527453967264
1397,63.44464058029631
1398,61.65788175183985
1399,63.47393213215109
1400,62.41945104481675
1401,62.44874230839037
1402,63.181021128890805
1403,63.034565675866205
1404,62.36086900707708
1405,61.482133573723175
1406,63.503223808033816
1407,62.94669153317416
1408,63.18102035120208
1409,62.53661585105534
1410,62.21441209253402
1411,63.23960266046239
1412,63.620388869032496
1413,63.21031152091672
1414,63.09314809574603
1415,64.17691996730275
1416,63.97188187315929
1417,63.12243947329127
1418,63.26889502017485
1419,63.35676830807972
1420,64.1476299104875
1421,63.5032243644835
1422,63.561806194392574
1423,63.29818525129965
1424,63.56180616087151
1425,63.26889392403601
1426,62.74165359657972
1427,62.56590702076998
1428,63.50322488741213
1429,63.503223808033816
1430,62.03866553348481
1431,62.53661664215249
1432,63.32747624670475
1433,62.85881822850876
1434,62.8881090965338
1435,63.18102133672141
1436,63.41535001396085
1437,63.64967921412892
1438,63.21031194998636
1439,63.64967943536795
1440,63.06385610141319
1441,61.86291984933541
1442,62.331577280912754
1443,63.73755321268038
1444,63.766843765607405
1445,63.415350647508994
1446,63.64967948229744
1447,63.56180598991408
1448,62.85881787988968
1449,62.56590707105157
1450,62.33157793122143
1451,62.88810931777284
1452,62.5366156298163
1453,63.06385740203053
1454,63.29818563679191
1455,63.82542644024733
1456,63.67897073246264
1457,63.15173003962673
1458,62.74165437426844
1459,62.33157710660321
1460,62.36086854448637
1461,63.35676738289831
1462,62.56590711462896
1463,63.181020954581264
1464,63.06385611482161
1465,63.12243901070057
1466,63.18102181272055
1467,61.657880340602986
1468,63.18102108196131
1469,62.65378051650545
1470,63.03456639321701
1471,63.12243815591339
1472,63.06385727465048
1473,62.858818148058205
1474,62.91740052100854
1475,62.41945144036533
1476,63.67897103415223
1477,62.30228572905797
1478,64.08904722243913
1479,63.2103113600156
1480,63.79613596777087
1481,63.03456573620412
1482,62.71236235982295
1483,62.65378027515378
1484,62.94669003478253
1485,63.44464203846266
1486,63.26889549617399
1487,63.35676832148816
1488,62.917400474079045
1489,63.09314809909814
1490,63.15173104190659
1491,62.94669138903358
1492,63.38605935376641
1493,63.70826137924865
1494,63.88400912829568
1495,63.03456536076819
1496,63.47393276569923
1497,63.737553152342464
1498,64.11833767480297
1499,63.41535004412981
1500,63.35676805331963
1501,63.12243874253204
1502,63.85471662444264
1503,63.35676800639013
1504,63.737553802651135
1505,63.444641850744695
1506,63.44464086522537
1507,63.4739334662895
1508,64.32337660026886
1509,63.82542624917726
1510,63.59109752500832
1511,64.08904571399118
1512,64.67486952394509
1513,63.44464077136638
1514,63.18102017689254
1515,63.12243853470144
1516,63.76684451312717
1517,63.2103125868866
1518,63.79613546160277
1519,62.65378008743581
1520,62.80023614383959
1521,62.39016087738198
1522,63.79613546160277
1523,63.620387373992976
1524,62.946691878441136
1525,63.67897098722273
1526,63.47393271876974
1527,62.56590716491056
1528,62.71236334869438
1529,64.00117268084642
1530,64.08904740010078
1531,63.26889486262585
1532,63.29818566696087
1533,63.94259153476708
1534,64.90919853304308
1535,64.14762943448837
1536,63.79613561915178
1537,63.7961366516006
1538,63.73755319927196
1539,63.41535047319945
1540,63.32747728250568
1541,64.23550339281454
1542,63.94259108893691
1543,63.64968062871789
1544,63.4153501379888
1545,62.94669153317416
1546,63.53251470957992
1547,63.44464086522537
1548,63.59109800100745
1549,63.09314706329721
1550,62.80023588907949
1551,63.26889441679568
1552,63.034565823358896
1553,63.503222949894536
1554,64.05975592534446
1555,63.88400901767617
1556,63.67897113136332
1557,63.79613531746219
1558,64.14762895848924
1559,63.649680038747135
1560,62.65378035560433
1561,62.09724857350435
1562,64.32337647288881
1563,63.9718822888205
1564,64.23550327884291
1565,64.49912285762848
1566,63.73755254896328
1567,64.11833818767528
1568,63.94259062969832
1569,63.70826233459902
1570,64.14762860987014
1571,63.94259100848635
1572,63.88400866905709
1573,63.70826186865621
1574,64.00117483960304
1575,63.8254266279653
1576,64.05975575103491
1577,64.61628856893583
1578,64.3233762181287
1579,64.0890462838493
1580,64.4698325896305
1581,63.942591816344034
1582,63.1224383134624
1583,63.591096921629145
1584,63.181020827201216
1585,63.79613545825067
1586,63.94259124648592
1587,63.47393192432048
1588,64.55770552891629
1589,64.00117315684555
1590,63.415351029649145
1591,63.73755326296198
1592,63.09314693591716
1593,63.70826147310763
1594,63.21031298243518
1595,63.09314843095669
1596,63.44464065739476
1597,64.41124904344287
1598,63.82542735872453
1599,64.67487114636467
1600,64.79203402849409
1601,64.52841410444155
1602,64.03046450422183
1603,63.59109714286818
1604,63.3860596521039
1605,64.41124978761053
1606,64.11833826477373
1607,63.70826215693737
1608,63.91329940634997
1609,62.59519771448548
1610,64.03046416565907
1611,63.88400831708589
1612,63.64967914708679
1613,63.44464254798286
1614,63.06385663775024
1615,63.82542581675551
1616,64.55770527415619
1617,63.09314727112782
1618,64.03046447070076
1619,64.11833793291518
1620,63.26889492631587
1621,63.67897151015136
1622,63.50322377451275
1623,64.23550242070364
1624,64.3526669587737
1625,63.59109736745931
1626,63.29818614296
1627,63.56180633853316
1628,62.94669041692268
1629,62.62448743609008
1630,63.21031255336553
1631,63.82542645365576
1632,63.18102147750989
1633,63.79613622253096
1634,63.825425722896526
1635,62.85881835588881
1636,63.06385602096263
1637,63.82542661455688
1638,63.063856161751104
1639,63.94259129341541
1640,63.88400879308503
1641,64.46983224101142
1642,63.005273694941785
1643,63.97188327433983
1644,64.20621109008789
1645,63.82542589720607
1646,64.32337658015622
1647,64.35266710291428
1648,64.44054132940899
1649,64.73345202427548
1650,64.20621184095975
1651,64.29408410982424
1652,63.32747752050524
1653,63.15173005303515
1654,63.708262679866
1655,63.15172945300808
1656,63.444641783702565
1657,63.473932222657965
1658,63.29818511051118
1659,63.67897130567286
1660,64.23550264529477
1661,63.971882402792126
1662,63.79613546160277
1663,63.35676805331963
1664,63.35676767117948
1665,62.80023576169944
1666,63.15172970441607
1667,62.91740060145909
1668,64.11833856646332
1669,63.38605861965508
1670,63.70826139265707
1671,64.1769211137232
1672,63.53251440789033
1673,64.26479443514913
1674,63.7668438125369
1675,62.82952728003316
1676,62.88810973343405
1677,63.76684294098919
1678,64.3526667040136
1679,64.14762852941959
1680,63.94259038834664
1681,63.62038767903467
1682,63.73755242158323
1683,63.73755345403205
1684,64.00117409543539
1685,63.67897103750433
1686,63.56180533625329
1687,63.67897151015136
1688,63.50322385496331
1689,63.15173077038596
1690,62.82952675710454
1691,63.82542704362651
1692,64.05975597562606
1693,63.678970001703405
1694,63.50322282251449
1695,63.94259078389521
1696,63.88400947691477
1697,63.12243875929258
1698,64.1476286903207
1699,64.55770540153624
1700,64.26479333565817
1701,63.97188194020142
1702,63.708261265277024
1703,64.73345202427548
1704,64.6455791453276
1705,64.76274419291786
1706,63.9133001371092
1707,63.70826164741717
1708,64.29408518920255
1709,64.41124917082293
1710,63.32747618636683
1711,64.08904665258103
1712,63.94259029448766
1713,63.8254268827254
1714,63.79613574653183
1715,64.23550234025308
1716,64.41124918423135
1717,63.44464130770343
1718,63.91329985553225
1719,64.14762801989939
1720,64.73345105216457
1721,63.44464168984358
1722,64.11833750049342
1723,65.02636448570212
1724,64.32337635891719
1725,64.20621223650834
1726,63.35676770470055
1727,63.32747650146485
1728,64.0597555901338
1729,64.17692099975157
1730,63.82542607151561
1731,64.03046523162895
1732,63.73755417138285
1733,64.089046588891
1734,63.79613541467328
1735,64.3819582089389
1736,63.73755354789104
1737,64.23550329225135
1738,64.70416147134844
1739,64.20621233036732
1740,64.67486977870519
1741,64.49912263303733
1742,64.41124947251251
1743,63.97188160499076
1744,64.41125010941276
1745,63.53251520233959
1746,64.03046466177084
1747,64.64557843468101
1748,64.35266723029433
1749,64.08904701460854
1750,63.91330035834824
1751,64.00117342501407
1752,63.59109706241762
1753,65.14352854777304
1754,64.38195833631895
1755,64.67487024129589
1756,64.26479409993847
1757,64.03046501038992
1758,64.58699601480119
1759,64.26479473683872
1760,64.41124925127347
1761,64.05975542923268
1762,64.64557903806019
1763,64.11833775860563
1764,65.17281950965707
1765,65.11423704284775
1766,64.29408492103403
1767,63.97188263743959
1768,64.99707253829875
1769,63.23960238894176
1770,64.3526667040136
1771,64.23550236036573
1772,64.52841396365308
1773,64.49912328334601
1774,64.3819585240369
1775,64.70416142441896
1776,64.76274397503093
1777,65.23140198987481
1778,64.17691952482468
1779,63.6203891237926
1780,64.35266730739278
1781,63.64968038736622
1782,64.14762946800943
1783,63.94259099507793
1784,64.4991238397957
1785,64.2355022463941
1786,64.35266735432228
1787,64.05975532196527
1788,63.9132992655615
1789,64.64557903806019
1790,64.67487041560544
1791,65.05565420730672
1792,64.85061660927502
1793,64.79203415587413
1794,64.73345297627374
1795,63.41535031229834
1796,64.61628783482449
1797,64.96778109371138
1798,64.64557903806019
1799,64.64557783130184
1800,64.58699614218123
1801,63.76684428853604
1802,64.44054089698724
1803,64.52841521734094
1804,64.20621069453932
1805,64.52841405751207
1806,64.93849037317902
1807,64.4698328913201
1808,64.11833859998438
1809,63.32747772833584
1810,64.38195800110829
1811,64.99707253829875
1812,64.64557758995016
1813,64.70416150486952
1814,63.91329927896992
1815,63.41535018491829
1816,63.50322402927285
1817,63.620388074583246
1818,64.00117337808459
1819,64.3819592883172
1820,64.32337545384841
1821,64.41124948592093
1822,64.93849081565709
1823,64.11833821784424
1824,64.44054151377485
1825,64.26479492455668
1826,64.73345108568563
1827,64.38195838324843
1828,64.90919839225461
1829,64.32337708967641
1830,65.0556545559258
1831,64.55770490542447
1832,64.49912385320413
1833,63.59109676072803
1834,64.58699598128013
1835,64.79203483970387
1836,64.93849089610765
1837,63.47393168632092
1838,65.172819476136
1839,64.41124850040161
1840,64.46983173149123
1841,64.67487008039478
1842,65.26069379648969
1843,64.879909079607
1844,64.23550288329434
1845,65.31927536158234
1846,64.76274422643893
1847,64.58699649080032
1848,64.29408501489301
1849,64.9677814624431
1850,64.70416112272936
1851,64.850616796993
1852,64.64557916544024
1853,64.73345191030386
1854,64.46983281422165
1855,63.97188236927106
1856,64.05975541582426
1857,64.23550294363227
1858,64.64557900453913
1859,65.37785774458901
1860,65.1435280181402
1861,65.58289523535328
1862,65.28998396727657
1863,65.08494587313312
1864,64.29408591996177
1865,64.96778030261423
1866,65.05565500510808
1867,64.93848994410939
1868,64.147629863558
1869,64.76274354260919
1870,63.971881685441325
1871,62.80023619076909
1872,63.23960410522032
1873,64.6455784816105
1874,64.90919907608435
1875,64.41124907696394
1876,65.17282014655731
1877,64.11833812398525
1878,64.08904671627106
1879,64.46983163763224
1880,63.62038826565332
1881,64.49912329675443
1882,63.9718820809899
1883,64.05975665610369
1884,64.44054003884797
1885,64.3233762181287
1886,63.8840087796766
1887,63.8254276000762
1888,63.70826223738793
1889,64.44054119867684
1890,64.46983142980163
1891,63.8254264201347
1892,64.52841386308988
1893,64.323375755538
1894,63.64967999181764
1895,64.03046445394023
1896,64.35266765601186
1897,64.32337597677703
1898,64.23550302408282
1899,63.85471816641166
1900,63.6496798175081
1901,64.64557859558212
1902,64.79203436370474
1903,64.38195839665686
1904,63.76684334994619
1905,63.73755234113268
1906,64.11833801001363
1907,63.73755431217133
1908,63.884008571846
1909,63.8254255016575
1910,64.41124986806109
1911,64.1183382513653
1912,64.49912331686707
1913,64.20621172698814
1914,64.64557959450988
1915,65.37785854239037
1916,64.79203509446397
1917,64.73345227903557
1918,64.64557921572184
1919,64.96778175072427
1920,64.49912266655839
1921,63.06385565558301
1922,63.70826241169747
1923,63.44464203846266
1924,64.93849078213603
1925,64.41124968034312
1926,64.64557868944111
1927,64.08904765150878
1928,64.11833877429392
1929,64.67486977870519
1930,64.03046411872958
1931,64.11833812398525
1932,64.41124971051208
1933,64.03046421594067
1934,63.15172900717791
1935,63.53251526602961
1936,64.20621235047996
1937,65.23140243905709
1938,63.85471718089233
1939,63.64967969012805
1940,64.0597546716566
1941,64.08904696767904
1942,63.91330012370078
1943,64.67487003346528
1944,64.03046394442003
1945,63.825426708415854
1946,64.23550242070364
1947,64.20621287340857
1948,63.44464219936378
1949,65.11423769315643
1950,64.99707422105625
1951,63.91330004325022
1952,63.70826070882733
1953,64.32337529294729
1954,64.79203547660411
1955,64.41124955296307
1956,64.38195830279788
1957,63.50322321806306
1958,64.32337546725684
1959,65.28998420192403
1960,64.52841445306063
1961,64.73345181644487
1962,64.00117325070454
1963,63.50322301023245
1964,63.591097779768425
1965,64.14763015183917
1966,63.79613515991319
1967,64.11833842567484
1968,64.11833842567484
1969,63.12243797825175
1970,64.08904708165066
1971,64.90919942470343
1972,64.46983193932184
1973,64.73345240641562
1974,64.26479473683872
1975,64.11833829829479
1976,63.94259175600612
1977,63.50322479355314
1978,64.61628770744444
1979,65.05565441513733
1980,64.93849068827704
1981,64.29408472661184
1982,64.93849098996664
1983,64.58699696679945
1984,63.64967951581851
1985,63.53251366037057
1986,64.67487041560544
1987,63.82542619889566
1988,64.99707237739764
1989,64.58699687294046
1990,65.46573132077503
1991,64.99707250812979
1992,64.4112496166531
1993,65.14352833994243
1994,64.41124909037237
1995,63.884009098126725
1996,63.94258999279807
1997,64.32337561474952
1998,64.2355033727019
1999,64.38195825586838
2000,64.73345181644487
2001,64.44054016622802
2002,64.58699685953204
2003,64.38195814524887
2004,63.796134476083445
2005,64.20621137836905
2006,64.23550229332359
2007,65.40714929644379
2008,65.61218720286928
2009,64.99707275953779
2010,64.58699641370187
2011,64.93849064134756
2012,64.26479465638816
2013,64.17692060420299
2014,64.29408423720429
2015,65.20211102799078
2016,64.35266837336268
2017,64.93848948487079
2018,65.11423755236795
2019,64.79203496708392
2020,64.32337519908832
2021,65.08494577927414
2022,65.28998380972757
2023,64.67486930270606
2024,64.90919882132425
2025,64.93849019886949
2026,65.05565530679766
2027,64.55770603843649
2028,64.41124917082293
2029,64.23550313805444
2030,63.67897089336376
2031,63.94259207445624
2032,64.55770570657793
2033,64.7334513739668
2034,64.61628751972647
2035,64.67486930270606
2036,64.9384907217981
2037,64.733452292444
2038,64.05975471858609
2039,64.61628648727766
2040,65.2021111888919
2041,65.64147799044376
2042,64.64557959450988
2043,64.8799080002287
2044,64.55770586412694
2045,64.61628807617616
2046,64.11833839550589
2047,64.44054086681828
2048,64.76274316046904
2049,64.79203500060498
2050,64.14762985014957
2051,64.05975638793517
2052,64.70416077411028
2053,64.3233759633686
2054,64.23550302408282
2055,64.08904692074955
2056,64.44054158081698
2057,64.46983228794092
2058,65.0263645326316
2059,64.46983128901316
2060,64.58699750984071
2061,64.90919910960541
2062,64.90919899563379
2063,65.17281903365794
2064,65.6121865525606
2065,64.64557808606193
2066,64.46983156053379
2067,65.05565456263001
2068,65.43643896106258
2069,64.9677811473451
2070,64.73345255055621
2071,65.2021119062427
2072,65.52431351941583
2073,63.94259059617725
2074,64.70416128363048
2075,64.93848965582822
2076,64.96778236751187
2077,64.32337602370653
2078,64.99707315508637
2079,65.17282079686599
2080,64.67487068377396
2081,64.58699701372895
2082,64.46983232146198
2083,65.37785897146
2084,65.02636435832207
2085,63.91329948680053
2086,64.41124875516171
2087,64.67486952394509
2088,63.97188105189319
2089,64.5577049724666
2090,64.52841439272272
2091,64.55770568981741
2092,64.61628751972647
2093,64.64557919896131
2094,64.87990864048105
2095,64.26479392562894
2096,64.05975552979588
2097,65.31927551913135
2098,64.64557937327085
2099,63.649680756097936
2100,64.32337535998943
2101,65.02636451922318
2102,64.64557851513158
2103,64.67486890715749
2104,65.31927509006172
2105,64.67486987256417
2106,65.28998388682602
2107,65.43644058013004
2108,64.79203518832296
2109,64.35266795770146
2110,65.14352838687192
2111,65.67076989091763
2112,65.11423731101628
2113,64.79203372680449
2114,65.05565489113646
2115,64.70416171270011
2116,64.8799082080593
2117,64.73345197734598
2118,65.43644002368035
2119,65.20211131627195
2120,65.143528420393
2121,65.6414786742735
2122,65.37785824070077
2123,65.23140278767617
2124,64.93849080224867
2125,66.16871863635018
2126,66.25659270194377
2127,65.58289544653599
2128,66.08084558979698
2129,65.17281949624865
2130,65.5828950476353
2131,65.70005955218431
2132,65.02636370801339
2133,64.5577054350573
2134,65.553604705891
2135,65.0849464765123
2136,65.34856657487437
2137,65.3192749291606
2138,65.23140184908634
2139,64.93849051396751
2140,64.90919885484531
2141,65.11423635901801
2142,64.61628764710653
2143,64.5284133602739
2144,64.87990765160961
2145,65.49502193403998
2146,64.52841342061181
2147,64.5577054350573
2148,64.73345267458414
2149,64.70416193393915
2150,64.99707237739764
2151,64.85061692437304
2152,64.82132634462917
2153,65.20211059892115
2154,64.70416128363048
2155,64.67486957087458
2156,64.11833842567484
2157,64.35266773646242
2158,64.61628718451583
2159,64.20621074146881
2160,64.99707285339677
2161,64.93849038658746
2162,64.90919878780318
2163,64.82132626417861
2164,64.70416167917905
2165,64.79203390111404
2166,65.43644054660898
2167,64.79203410894465
2168,64.55770583060588
2169,64.67487093853406
2170,65.14352846732248
2171,65.46573154201407
2172,65.72935129175706
2173,65.11423734453734
2174,64.90919861349364
2175,64.79203445756373
2176,65.61218724979877
2177,65.58289531580384
2178,65.34856711791564
2179,65.43643956108964
2180,65.05565500510808
2181,65.1435277030422
2182,64.82132626417861
2183,64.20621094929942
2184,64.64557900453913
2185,65.1435290371806
2186,65.23140257984556
2187,64.79203526877352
2188,64.29408528641363
2189,65.17281873196835
2190,64.4991219022781
2191,64.46983168456173
2192,64.5869970941795
2193,64.55770527415619
2194,64.90919934425287
2195,65.08494563178145
2196,65.26069338082849
2197,64.55770557584579
2198,65.93439054572939
2199,64.38195753851758
2200,64.67486914180495
2201,64.79203433018368
2202,64.52841523074936
2203,64.7334525472041
2204,64.23550264194267
2205,64.61628826389413
2206,65.23140241894446
2207,65.9343896875901
2208,65.05565466989742
2209,64.79203410894465
2210,65.1728192213759
2211,65.20211150398991
2212,64.4112492646819
2213,64.70416116965886
2214,65.5243139618939
2215,64.14762883110917
2216,63.94259121296486
2217,64.23550264194267
2218,64.35266659004198
2219,65.08494657037129
2220,64.87990757115905
2221,64.67486947701559
2222,64.58699558573154
2223,64.99707336291696
2224,64.93849021227791
2225,66.05155438656128
2226,65.81722556518126
2227,65.0263634532533
2228,65.28998452372626
2229,66.0808456501349
2230,65.26069276404087
2231,65.3192749291606
2232,65.20211166489104
2233,65.43643986277924
2234,65.34856691008503
2235,65.87580793813159
2236,65.99297234882161
2237,65.64147915027263
2238,65.08494661730077
2239,65.0556552732766
2240,65.37785812672915
2241,65.99297291867971
2242,65.70006028294354
2243,65.7000609801817
2244,65.37785760380052
2245,65.23140223122648
2246,65.34856670225442
2247,65.46573073080428
2248,65.7586426693023
2249,65.70006032987303
2250,65.46573089170539
2251,64.73345164213532
2252,65.6414779099932
2253,65.28998371251647
2254,65.55360505115797
2255,64.9677812546125
2256,65.08494588654155
2257,65.20211051847059
2258,65.23140089708808
2259,65.52431326465573
2260,65.52431382110542
2261,65.72935059451889
2262,65.75864280003445
2263,66.2273006439209
2264,65.34856562622821
2265,65.70006101370276
2266,66.16871860282912
2267,65.14352911763116
2268,65.23140159432624
2269,65.70006066508368
2270,65.05565556155776
2271,65.34856635363533
2272,65.37785752334997
2273,65.08494634913225
2274,65.70005904266411
2275,65.28998461758525
2276,64.9677814624431
2277,65.26069301880098
2278,64.99707249136927
2279,64.76274414934048
2280,64.99707253829875
2281,65.20211195317219
2282,65.40714893441627
2283,64.70415999642155
2284,64.2940850651746
2285,65.70006053770364
2286,65.14352730749361
2287,65.14352738794418
2288,65.05565452910895
2289,64.96778209934335
2290,65.34856605194574
2291,64.70416179315067
2292,65.49502198096947
2293,65.61218737717881
2294,65.43643924599164
2295,65.55360594281832
2296,65.20211071289278
2297,65.08494583961205
2298,65.14352856118147
2299,64.8213253926309
2300,65.72935127834863
2301,65.23140296533782
2302,65.52431313727568
2303,65.61218720286928
2304,65.61218755148836
2305,65.55360384439962
2306,65.58289531580384
2307,65.3485661793258
2308,65.70005998125394
2309,65.37785879715047
2310,65.3192749291606
2311,65.2899842354451
2312,65.08494690558194
2313,65.7586428771329
2314,65.1435281656329
2315,65.78793422115709
2316,65.55360409915971
2317,65.7000599008034
2318,66.37375634835348
2319,65.40714928303535
2320,65.28998434941673
2321,66.75454174906592
2322,65.93438889649296
2323,65.40714932996485
2324,65.61218677379964
2325,65.17282014655731
2326,65.67076976353758
2327,65.17282015996574
2328,66.19801066420409
2329,66.11013664554
2330,65.52431258082599
2331,65.40714923610587
2332,65.78793399991805
2333,65.67076919367946
2334,65.78793293394816
2335,66.19801036251451
2336,65.11423648639807
2337,65.17282007951519
2338,65.37785777811007
2339,65.75864284361184
2340,66.11013574047122
2341,65.52431318420517
2342,66.3737583998427
2343,64.93849094303714
2344,65.8758073816819
2345,65.31927488223111
2346,65.17281904706637
2347,65.70006110756175
2348,65.14352808518234
2349,65.20210999554196
2350,65.72935162696771
2351,65.58289612701363
2352,65.34856592456569
2353,65.7879333630178
2354,65.78793380549587
2355,66.13942811694422
2356,65.84651673489589
2357,66.0222625799464
2358,65.46573192415421
2359,65.87580628219095
2360,65.46573101908545
2361,65.49502167927989
2362,65.14352848073091
2363,65.8758075895125
2364,66.22730070761092
2365,65.37785720825195
2366,65.4657308447759
2367,65.37785785856063
2368,65.11423674115817
2369,65.64147786306371
2370,65.49502198096947
2371,65.2606940512498
2372,65.84651625889676
2373,66.0515530658313
2374,65.87580746213246
2375,65.70006020249298
2376,65.52431388144333
2377,65.34856729222517
2378,66.0222622782568
2379,65.40714967858393
2380,65.6707691601584
2381,65.817225997603
2382,65.40714831427657
2383,65.55360427346925
2384,65.11423750543845
2385,65.70005967956436
2386,65.40714953779546
2387,65.84651681534645
2388,66.05155379659053
2389,65.99297145716126
2390,65.55360432039875
2391,66.22730105623
2392,65.8758075895125
2393,64.9970726656788
2394,65.58289461856567
2395,65.64147773568367
2396,65.23140261336664
2397,65.6121871693482
2398,65.64147833906284
2399,66.08084517413577
2400,66.31517504137304
2401,65.61218637825107
2402,65.75864252851382
2403,65.96368041482667
2404,65.81722508918213
2405,65.78793391946749
2406,65.23140243905709
2407,65.81722499532314
2408,66.37375754170343
2409,66.22730127746904
2410,65.81722496180207
2411,66.08084577751495
2412,65.23140172170629
2413,65.90509867877658
2414,65.93438916466148
2415,65.81722435842289
2416,66.60808655080142
2417,66.05155486256041
2418,66.49092148980273
2419,66.75454308320433
2420,66.05155460780031
2421,66.11013578740071
2422,65.96368101820585
2423,65.64147782954265
2424,65.43644024491938
2425,65.46573197108371
2426,65.70006093325222
2427,65.6414776552331
2428,66.08084522106526
2429,65.8172262020815
2430,65.75864233409165
2431,65.67076907970784
2432,65.34856605194574
2433,66.28588409289743
2434,65.7293512113065
2435,65.90509867877658
2436,65.20211012292202
2437,66.19801032899343
2438,66.16871885758921
2439,66.16871954141895
2440,65.84651562199652
2441,65.78793401332648
2442,65.9636808908258
2443,65.55360449470828
2444,65.46573124032447
2445,66.02226275425595
2446,65.37785722166038
2447,65.93438984849122
2448,66.16871898496926
2449,65.90509804187634
2450,66.37375677742313
2451,65.75864236761271
2452,65.52431211823529
2453,66.02226365932471
2454,65.78793358425683
2455,66.19800929654461
2456,65.67076906629941
2457,65.55360397177967
2458,65.49502202789897
2459,65.72935183479832
2460,66.08084547582536
2461,66.4909202964528
2462,66.19801091896419
2463,65.70006157015246
2464,66.25659270194377
2465,65.90509915477571
2466,65.72935162696771
2467,66.22729990980956
2468,66.19800998037435
2469,66.02226253301691
2470,65.72935081575793
2471,66.198010409444
2472,65.87580677830272
2473,65.84651690920543
2474,66.08084569706439
2475,65.87580725430185
2476,66.28588293306856
2477,65.81722505566105
2478,65.84651481078673
2479,65.58289518842379
2480,65.31927548561029
2481,65.75864322575198
2482,65.75864271623179
2483,65.93439027756087
2484,65.84651689579701
2485,65.87580782415996
2486,66.0808453953748
2487,65.70006029635196
2488,66.34446654629834
2489,66.2858838716584
2490,66.08084569706439
2491,65.7586431788225
2492,66.34446603677813
2493,66.34446568815905
2494,65.84651540075748
2495,66.25659252763423
2496,65.96368101820585
2497,66.05155435304022
2498,65.99297145716126
2499,65.55360495729899
2500,66.49092166411228
2501,65.40714839137502
2502,66.28588266490004
2503,66.1394271314249
2504,66.02226318332558
2505,65.78793259873751
2506,65.87580819289168
2507,66.37375707911272
2508,66.43233881516281
2509,66.02226313639609
2510,65.96367998575704
2511,65.93439000939233
2512,65.58289642870321
2513,65.99297222144155
2514,66.19801118713272
2515,66.28588275875903
2516,66.5495040839921
2517,66.1687189045187
2518,66.72525118273046
2519,66.37375780987195
2520,66.54950309847277
2521,66.34446582894752
2522,66.93028833828409
2523,66.34446608370763
2524,66.19800963175527
2525,66.198010409444
2526,66.60808523007144
2527,66.60808642342137
2528,66.05155478210986
2529,66.43233911685239
2530,66.1980101546839
2531,66.16871812682999
2532,66.08084547582536
2533,66.02226300901604
2534,66.43233851347321
2535,66.69595971132624
2536,65.55360436732823
2537,66.28588425379856
2538,66.34446646584777
2539,66.05155409828012
2540,66.78383342830075
2541,65.84651625889676
2542,66.25659217901514
2543,66.34446611722869
2544,66.54950417785108
2545,66.40304716944904
2546,65.84651532030692
2547,65.87580634923309
2548,66.49092169763334
2549,66.7545420507555
2550,66.02226378670476
2551,66.69596061639501
2552,65.9929718862309
2553,66.90099788592025
2554,66.25659197118455
2555,66.66666760302176
2556,66.37375690480317
2557,66.28588339565927
2558,66.08084574399388
2559,65.93438941942158
2560,66.66666922544134
2561,66.1980098529943
2562,66.72525067321027
2563,66.11013651815995
2564,66.34446573508855
2565,66.46163114470632
2566,67.16461768259273
2567,66.49092106073309
2568,66.98887187106328
2569,65.99297153761182
2570,66.08084501323465
2571,66.40304726330803
2572,66.9888708050934
2573,66.93028833828409
2574,67.10603440457362
2575,66.49092120152157
2576,66.54950421137215
2577,66.34446595632758
2578,66.84241564034997
2579,66.87170676313511
2580,66.43233927775351
2581,66.5787947777076
2582,67.0474538283524
2583,66.40304880527704
2584,66.25659171642444
2585,66.22730170653868
2586,65.96368084389631
2587,66.57879495201715
2588,66.28588336213821
2589,66.19800963175527
2590,66.13942781525462
2591,65.96368020699606
2592,66.4909205512129
2593,66.13942786218412
2594,66.19800934347411
2595,66.37375655618409
2596,66.63737741882646
2597,66.25659176335394
2598,66.40304726330803
2599,66.5787938055967
2600,66.11013626339985
2601,65.96368157465554
2602,66.22730080146991
2603,66.31517469275396
2604,66.90099742332954
2605,66.52021273996792
2606,66.46162989101846
2607,66.02226275425595
2608,65.8465164332063
2609,66.3737559997344
2610,66.19800967868477
2611,65.9636795097579
2612,66.28588399903846
2613,66.13942678280581
2614,66.34446629153823
2615,66.90099853622893
2616,66.43233872130382
2617,66.31517469275396
2618,66.37375698525373
2619,66.11013578740071
2620,66.66666949360986
2621,66.49092145628167
2622,66.57879444249694
2623,67.25249174818632
2624,66.5787945229475
2625,66.72525075366082
2626,66.05155370273154
2627,66.52021223044773
2628,66.8717068100646
2629,66.49092183842181
2630,66.5787940603568
2631,66.40304772589873
2632,66.22730170653868
2633,66.6666685416116
2634,66.75454171554485
2635,66.02226343808567
2636,66.16871898496926
2637,66.54950343368343
2638,66.60808624911182
2639,66.69595950349563
2640,66.46162968318785
2641,67.07674399913928
2642,66.11013621647035
2643,66.08084522106526
2644,66.54950397002048
2645,65.96368084389631
2646,66.16871907882825
2647,66.52021200920869
2648,65.93438997587127
2649,66.31517456537391
2650,66.72525165872959
2651,66.49092187194287
2652,66.11013656508943
2653,66.57879426818741
2654,66.98887066430493
2655,66.63737716406636
2656,66.54950335323286
2657,66.57879512632668
2658,66.05155435304022
2659,66.13942717835438
2660,66.63737749927702
2661,66.6373767819262
2662,66.1394271314249
2663,66.60808638990031
2664,65.84651552813753
2665,66.90099861667949
2666,66.52021240475727
2667,66.8717065553045
2668,66.16871885758921
2669,66.40304893265709
2670,66.69595955042512
2671,66.90099767808964
2672,66.49092174456283
2673,66.66666871592115
2674,66.75454239937459
2675,66.63737746575595
2676,66.37375622097343
2677,67.13532698887722
2678,66.69595924873553
2679,66.52021326289655
2680,67.04745373449342
2681,65.96368157465554
2682,65.70006075894267
2683,66.49092136242268
2684,66.57879414080736
2685,65.72935223034689
2686,66.34446590939808
2687,66.54950413092159
2688,66.46163146650854
2689,66.16871838159008
2690,67.01816281953889
2691,66.4323396263726
2692,66.25659300363336
2693,66.37375614052289
2694,66.75454120602465
2695,66.5495038761615
2696,66.1394270844954
2697,66.81312486618391
2698,65.87580704647125
2699,66.19800908871402
2700,65.93438899035193
2701,66.37375758863291
2702,66.2858836638278
2703,66.1101359281892
2704,66.11013586785127
2705,66.25659313101342
2706,66.08084504675571
2707,66.8424158146595
2708,66.16871881065973
2709,66.54950405047103
2710,66.16871868327966
2711,66.28588279228009
2712,66.6666682868515
2713,67.16461828597191
2714,66.25659300363336
2715,66.43233851347321
2716,66.40304875834755
2717,66.4323395794431
2718,66.4323395794431
2719,67.13532694194774
2720,66.54950395661204
2721,66.72525075366082
2722,66.28588275875903
2723,66.4616305748482
2724,66.4909213154932
2725,66.28588348951826
2726,66.66666842763998
2727,66.87170539547563
2728,66.52021321596706
2729,66.1687194140389
2730,66.63737751268545
2731,66.78383236233086
2732,66.31517572520278
2733,65.84651689579701
2734,66.52021232430671
2735,66.7545423524451
2736,66.93028837180515
2737,66.34446616415818
2738,66.08084479199562
2739,66.87170698437414
2740,66.08084658872474
2741,66.40304823541892
2742,67.13532676763819
2743,66.60808582004219
2744,66.57879444249694
2745,65.758641905022
2746,66.22730080146991
2747,66.28588306044861
2748,65.99297252313114
2749,66.49092145628167
2750,66.87170638099497
2751,66.66666841423155
2752,66.4030488857276
2753,65.72935129175706
2754,66.57879426818741
2755,66.98887234706241
2756,66.1980101546839
2757,66.81312430973422
2758,66.19800942392466
2759,66.11013651815995
2760,65.96368123944488
2761,66.19800993344487
2762,66.49092236135044
2763,66.52021275337636
2764,67.01816192787854
2765,66.34446573508855
2766,66.72525105535041
2767,66.31517400892422
2768,66.3151746123034
2769,67.42823806923596
2770,66.87170556978518
2771,66.66666860194952
2772,66.75454252675463
2773,66.60808624911182
2774,66.66666906454023
2775,66.98887187106328
2776,66.98887174368323
2777,66.52021235782777
2778,66.52021138571688
2779,66.49092183842181
2780,67.16461768259273
2781,66.81312392759406
2782,67.16461750828319
2783,65.75864314530143
2784,66.72524990892997
2785,66.69595924873553
2786,66.6373773383759
2787,66.08084526799475
2788,66.7838327914005
2789,67.3403650360912
2790,66.49092128197212
2791,66.72525019721114
2792,66.5495035744719
2793,66.69596018732537
2794,67.1939098378267
2795,66.60808604128123
2796,66.57879456987699
2797,67.39894697997188
2798,66.66666838071049
2799,67.16461811166236
2800,66.81312378680559
2801,65.87580781075154
2802,66.66666734826167
2803,66.93028851259362
2804,66.95957989013887
2805,66.54950430523112
2806,67.3696549655264
2807,66.31517483354243
2808,66.43233980068213
2809,66.9302885461147
2810,66.84241495652023
2811,66.31517518216151
2812,66.34446578201803
2813,66.754542097685
2814,66.66666931930033
2815,66.43233967330208
2816,67.13532721011626
2817,66.81312469187436
2818,66.3444658624686
2819,66.60808518314194
2820,66.3444653060189
2821,66.93028833828409
2822,66.72525113580097
2823,67.72115091280276
2824,66.98887144199365
2825,67.01816265863778
2826,66.63737776744554
2827,66.54950374878145
2828,66.98887093247345
2829,67.28178368218126
2830,66.69595915487655
2831,67.57469429994929
2832,67.48682169587416
2833,66.49092102721202
2834,66.84241513082976
2835,66.52021219692666
2836,66.95957976275882
2837,66.63737755961493
2838,67.25249182863688
2839,66.43233833916368
2840,66.37375677742313
2841,67.22320046450007
2842,66.69595967780518
2843,66.8131230225253
2844,66.63737695623576
2845,67.5454030028546
2846,66.54950397002048
2847,67.36965672873445
2848,67.04745309759318
2849,66.6666688433012
2850,66.84241517775926
2851,67.01816265863778
2852,66.37375699866216
2853,66.46163036701759
2854,66.95958019182845
2855,66.19801032899343
2856,66.52021253213732
2857,66.66666876285063
2858,67.25249195601693
2859,66.72525041845017
2860,67.34036559254088
2861,66.60808651728036
2862,66.49092174456283
2863,66.87170595192532
2864,66.6959593291861
2865,66.95957890461953
2866,67.01816222956813
2867,67.51611097500069
2868,66.84241525820981
2869,67.3696557298067
2870,67.04745373449342
2871,67.19390996520674
2872,66.69596039515598
2873,67.07674439468786
2874,66.84241573420896
2875,66.84241503697079
2876,66.87170671620562
2877,67.6039863278032
2878,66.81312507401451
2879,67.34036516347125
2880,66.63737751268545
2881,67.10603564485305
2882,67.60398504059428
2883,66.84241538558987
2884,66.63737690930627
2885,66.57879482463709
2886,66.60808608821071
2887,66.87170569716523
2888,67.04745386187348
2889,67.1353265128781
2890,66.46162989101846
2891,66.60808629604132
2892,66.2858838716584
2893,67.22319994157144
2894,66.84241478221068
2895,66.52021270644686
2896,65.99297223484999
2897,66.75454166861536
2898,66.63737716406636
2899,66.49092179149233
2900,65.963681400346
2901,66.60808594742224
2902,66.60808626252025
2903,66.7545416350943
2904,67.01816132449936
2905,66.60808621559076
2906,66.95958074827814
2907,66.52021330982603
2908,66.66666730133217
2909,67.63327600247831
2910,66.49092158366172
2911,66.84241543251936
2912,66.95957963537876
2913,66.46163036701759
2914,67.19390855061778
2915,67.16461712614304
2916,66.90099802670872
2917,67.01816296032736
2918,66.4323389090218
2919,67.16461828597191
2920,66.81312383373509
2921,66.54950309847277
2922,66.7545423055156
2923,67.19390885230736
2924,67.10603612085218
2925,66.78383258356989
2926,66.90099863008791
2927,67.07674468296902
2928,67.16461828597191
2929,66.78383266402045
2930,66.1980101077544
2931,67.07674379130869
2932,66.25659305056286
2933,66.05155417873067
2934,66.81312319683484
2935,67.01816222956813
2936,66.93028922994442
2937,67.04745378142292
2938,66.57879517325618
2939,66.98887007433417
2940,66.75454068309602
2941,67.01816235694818
2942,66.87170668268455
2943,66.69595885318695
2944,66.37375661652202
2945,66.84241555989941
2946,66.98887097940295
2947,67.193909281377
2948,66.75454128647522
2949,66.63737698975682
2950,66.93028906904331
2951,66.49092179149233
2952,66.95957925323862
2953,66.46162890549913
2954,66.90099828146883
2955,66.84241525820981
2956,66.78383399815887
2957,67.1646187954921
2958,66.90099781887812
2959,66.46162895242863
2960,66.81312396111514
2961,66.90099771161071
2962,67.13532635197699
2963,66.75454176247435
2964,66.66666876285063
2965,67.10603569178254
2966,66.69596032811384
2967,66.78383301263953
2968,66.69595890011645
2969,67.01816210218809
2970,66.34446544680738
2971,66.95958052703911
2972,66.69595959735462
2973,66.84241568727946
2974,66.63737717747479
2975,66.78383296571005
2976,67.10603547054352
2977,66.87170672961405
2978,67.04745297021313
2979,66.69595859842686
2980,66.60808534404306
2981,66.63737673499672
2982,66.81312430973422
2983,66.78383352215972
2984,66.40304794713776
2985,67.01816248432823
2986,67.22320075278122
2987,66.66666704657207
2988,66.93028983332361
2989,66.7545418898544
2990,66.81312542263359
2991,66.2858834090677
2992,67.01816291339787
2993,66.6373773853054
2994,66.8424156537584
2995,67.3403642718109
2996,66.49092098028254
2997,67.22319989464195
2998,66.63737725792535
2999,67.01816346984756


==> figs/fig-convergence/ncaltech-convergence-pt-2.csv <==
epoch,acc1
0,24.663153018808952
1,21.616872133814805
2,25.248975572770423
3,32.60105510336234
4,38.66432407828333
5,47.68600022729965
6,55.50673884708559
7,61.6578815708261
8,67.69185889835727
9,71.93907591244877
10,73.28647032270113
11,75.24897660857135
12,76.1570030172177
13,76.8014090794461
14,76.71353407526267
15,77.82659828977133
16,78.23667592616827
17,78.35384043071727
18,78.17809213862897
19,80.14060081119906
20,79.37903034498487
21,79.8183973878884
22,79.55477675989349
23,80.1406009855086
24,80.28705610332254
25,79.90627183562214
26,80.63854881246395
27,80.60925741480608
28,80.40421956201429
29,80.19918211817951
30,81.48799373982033
31,81.16578977346839
32,81.16579016901697
33,80.57996686858327
34,81.28295500877663
35,81.34153717389634
36,80.3749285666092
37,82.30814676670282
38,81.4587020605855
39,81.69303135796464
40,81.37082847099103
41,81.72232189077904
42,81.57586566006572
43,81.34153819293674
44,81.25366336306286
45,82.57176448506924
46,81.4879945979596
47,81.57586664558505
48,81.54657547587041
49,81.4294110182509
50,82.60105603692402
51,81.28295523001566
52,82.27885445727196
53,81.28295500877663
54,82.16168922196373
55,82.24956312665621
56,81.98594084942488
57,81.78090426372937
58,82.57176624827729
59,81.45870128289677
60,81.72232176339898
61,82.10310729149147
62,82.77680308873289
63,81.83948690484823
64,82.04452547499082
65,81.31224582987217
66,80.81429536816105
67,81.72232154215996
68,81.75161315435265
69,82.42530946111428
70,82.2788543768214
71,81.9859427534214
72,81.95665145632671
73,81.7223217164695
74,82.8939691352509
75,81.69303113672561
76,81.66374071117863
77,81.16579018912961
78,82.48389218268369
79,81.57586720203473
80,80.4628028400334
81,81.63444966884406
82,82.30814623036578
83,82.10310635290162
84,82.8353858103023
85,82.30814530518437
86,82.015233701897
87,82.48389273913338
88,82.68893145676866
89,82.24956099471643
90,82.42530923987525
91,82.3374371922498
92,82.3374356033513
93,82.98184178625553
94,81.98594356463119
95,81.07791678725312
96,82.24956420603452
97,82.89396802235153
98,82.60105651292315
99,82.3667281876549
100,82.01523379575599
101,82.71822123871118
102,83.50908238523245
103,83.09900594218544
104,82.51318297025819
105,82.86467787167729
106,82.16168961751231
107,81.89806890906684
108,82.92325919206615
109,81.86877764549322
110,82.68893035727771
111,81.51728397094512
112,81.48799233863978
113,82.01523352758745
114,82.42530928680473
115,82.19098084756486
116,81.69303016461471
117,81.57586715510524
118,82.27885416899079
119,82.68893031034821
120,82.30814509735376
121,83.04042429999434
122,82.9525516959192
123,82.45460209234737
124,82.8939681162105
125,82.54247320138298
126,83.01113279506905
127,81.95665071215906
128,82.80609468751716
129,82.65963939539368
130,82.5424733622841
131,83.15758802685461
132,83.12829784265931
133,82.19098057939634
134,82.33743646149057
135,82.57176598010876
136,82.65963939539368
137,82.57176529627903
138,82.57176648962896
139,83.04042415920586
140,82.63034839998859
141,82.01523289068722
142,82.60105784706155
143,83.15758893192339
144,82.54247511208372
145,82.45460039618145
146,82.71822174823137
147,82.57176629520677
148,83.15758902578237
149,82.65963997866022
150,82.63034798432737
151,82.68893057851675
152,82.30814417887656
153,82.7768041681112
154,82.39601932384846
155,82.19098170570413
156,82.92326049268351
157,82.89396824359056
158,83.3626265969972
159,83.53837429911475
160,83.12829703144952
161,82.74751295146707
162,83.12829638114084
163,83.86057640839964
164,83.30404522967883
165,82.48389214916263
166,83.88986818149345
167,83.65553802597502
168,83.4505006625908
169,83.59695619606595
170,83.91915738016944
171,83.56766537497039
172,83.62624620595172
173,83.30404486094712
174,84.065614247783
175,83.86057581842888
176,83.04042429999434
177,83.50908274725997
178,84.0949060208768
179,83.39191665381246
180,83.74341153511892
181,83.8605757714994
182,83.65553785166547
183,83.65553836118568
184,83.18688146929749
185,82.80609405061692
186,83.04042452123338
187,83.42120982808682
188,83.18687982006107
189,83.33333576249322
190,83.5676650263513
191,83.86057532902133
192,83.71411979554617
193,84.29994351164109
194,83.80199463882849
195,83.5676650732808
196,83.9484497901635
197,83.97774100680762
198,83.68482889400006
199,84.29994363902114
200,84.2413617286615
201,84.24136061576213
202,83.9191590495185
203,83.88986727642468
204,84.24136288849037
205,84.47569051652047
206,84.38781783199478
207,84.15348878937571
208,84.21206971421603
209,84.8857656388375
210,84.6514367235985
211,84.0656137851923
212,84.1241970632114
213,84.56356470949412
214,84.18277943616174
215,84.53427384146907
216,84.41710968553915
217,84.65143740742822
218,84.82718390278741
219,84.21207022373622
220,84.41710849218921
221,84.50498319468305
222,84.73931129871228
223,84.65143697835859
224,84.7686030248766
225,84.7978937655216
226,84.82718463354664
227,84.65143788342736
228,84.35852701089922
229,85.06151466168502
230,85.2079686196701
231,84.62214503095522
232,84.47569137465975
233,84.68072848328387
234,84.76860143597808
235,84.76860297794711
236,84.79789406721119
237,85.0322229355207
238,85.32513453880806
239,85.73521166568482
240,85.47159064214134
241,84.97364000612068
242,85.44229858076635
243,84.82718536430586
244,85.41300736412222
245,85.32513423711848
246,85.32513390190782
247,85.41300718981269
248,85.2958442272327
249,85.64733678888143
250,85.26655258151894
251,85.44229882211802
252,85.61804574654684
253,85.29584289309429
254,84.68072865759342
255,84.97364115254112
256,85.14938696407057
257,85.8816653219803
258,85.12009584128542
259,85.76450167557057
260,85.64733747271117
261,85.5008809067872
262,85.4715904209023
263,85.79379271790516
264,85.64733721795108
265,85.50088159061693
266,85.38371554409892
267,85.29584367078301
268,85.55946478818548
269,85.17867848240428
270,85.23726021845437
271,85.58875634004026
272,85.61804634992603
273,85.26655130771844
274,85.44229801090823
275,85.76450172250007
276,85.5008806050976
277,85.8816669108788
278,85.73521017064529
279,85.53017220388188
280,85.32513368066878
281,85.29584349647348
282,85.55946307190692
283,85.55946332666701
284,85.4422991707371
285,85.35442454869383
286,86.0574128028588
287,85.64733717102158
288,85.61804506271712
289,85.53017202957234
290,86.02812069455433
291,85.76450258063934
292,85.67663010394426
293,85.73520999633574
294,85.9695391328138
295,85.47159115166153
296,85.82308328424061
297,85.55946216683814
298,85.70591895400116
299,85.53017250557147


==> figs/fig-convergence/ncaltech-convergence-pt.csv <==
epoch,acc1
0,21.206796548907075
1,17.809021961500438
2,19.44932704158324
3,25.307558300625043
4,31.63444761148865
5,40.36321077195957
6,46.71939185801206
7,53.98359864541642
8,60.6619821424434
9,66.93028823772089
10,69.88869377766426
11,73.22788658209132
12,74.54598835440638
13,75.24897681640196
14,76.39133239504741
15,77.3286483375804
16,78.38312953553427
17,79.05682680770258
18,78.09021845517552
19,79.46690380719927
20,80.14060003351034
21,79.994143896656
22,79.87697933176909
23,78.82249733601387
24,81.04862601308706
25,80.4628040669044
26,79.43761147765576
27,80.14060008043982
28,81.28295496184712
29,80.6678408067968
30,79.73052513243235
31,80.69713209048307
32,81.40011860825685
33,80.96075210839457
34,81.16578985391895
35,81.07791580173378
36,80.63854917449147
37,80.60925821260744
38,80.63854998570126
39,81.19508290081326
40,81.48799370629926
41,81.37082928220082
42,81.54657569710945
43,81.16578985391895
44,81.48799280123049
45,81.13649976358263
46,80.99004443793808
47,81.34153733479747
48,81.28295513615667
49,81.66373980610986
50,81.31224656063141
51,83.1282978895888
52,82.48389184747303
53,82.3374369374897
54,81.6344479525655
55,82.22027303631988
56,81.1657916640565
57,82.83538542816216
58,82.10310733842095
59,82.16168958399123
60,82.42530928680473
61,82.68893143665602
62,82.27885477236997
63,81.13649826854311
64,81.92736028661209
65,81.04862402863996
66,81.60515837174937
67,81.42941136686999
68,81.89806941858704
69,83.30404481401762
70,82.19098092801542
71,83.27475316830386
72,82.10310571600138
73,82.27885357902004
74,81.78090496096753
75,82.16168877278145
76,81.10720735358856
77,81.72232330536801
78,82.68893092713583
79,82.01523228730804
80,81.5465755227999
81,80.78500523089525
82,81.48799202354176
83,81.42941050873071
84,81.69303213565337
85,82.07381570611561
86,82.39601748018985
87,82.65963958311164
88,81.7516123632555
89,82.68893104110745
90,82.27885364606217
91,81.60515840527043
92,82.54247606408198
93,83.04042506427463
94,81.86877734380363
95,82.3667277250642
96,81.98594270649191
97,81.83948574501936
98,82.0152332393063
99,82.835386272893
100,83.01113170228231
101,82.13239898413472
102,82.33743663580012
103,81.54657415514042
104,81.89806932472806
105,82.54247430087393
106,81.89806937165754
107,82.01523374882649
108,81.8687780410418
109,81.28295449925642
110,82.16168899402048
111,82.01523397006552
112,81.42941146072897
113,82.07381548487658
114,82.89396814973158
115,82.07381647039591
116,82.10310811610968
117,82.54247293321446
118,82.51318352670786
119,82.51318390884802
120,82.54247434780342
121,81.60515730577949
122,82.80609456013711
123,82.8060965915137
124,82.36672747030408
125,83.18687923009031
126,82.80609581382497
127,81.86877837625245
128,82.80609586075445
129,83.30404435142691
130,84.27065204023687
131,81.98594270649191
132,82.27885357902004
133,82.33743624025153
134,82.39601859308924
135,82.51318365408792
136,83.09900633773401
137,83.09900560697479
138,83.04042383740364
139,82.65963983787175
140,82.45460187110834
141,83.30404395587834
142,82.86467681911583
143,83.62624784177972
144,83.24546244106729
145,82.77680369211207
146,82.68892886223819
147,83.0404236161646
148,82.51318274901915
149,82.42531036618306
150,83.18688053070765
151,83.21616963552465
152,83.33333477697389
153,82.3081448627063
154,82.95254997964065
155,83.47979075292712
156,82.30814667284383
157,83.36262809203673
158,82.95254924888141
159,82.68893092713583
160,82.7182211448522
161,83.59695646423447
162,83.15758716871534
163,82.86467564587853
164,83.479791818897
165,83.36262637575817
166,83.12829766834976
167,82.80609512999523
168,83.5090829215695
169,82.8060949087562
170,83.15758961575312
171,83.62624706409099
172,83.1575888380644
173,83.06971408864106
174,83.56766524759034
175,83.15758816764308
176,82.36672691385441
177,82.77680386642162
178,83.30404503525665
179,82.98184175273447
180,82.83538526726105
181,82.5131845122272
182,82.89396849835066
183,83.2454623002788
184,83.39191767285286
185,83.53837420525576
186,83.71412095537504
187,83.53837334711648
188,83.09900629080452
189,83.5090836858498
190,83.77270321435375
191,83.1868795787094
192,82.92325965465686
193,82.83538658799102
194,82.92325923899566
195,83.06971597922917
196,83.56766351790336
197,83.27475448903384
198,83.39191796113401
199,83.12829774880032
200,82.92325978203691
201,83.42120955991828
202,83.94844828171554
203,83.6262470171615
204,83.80199376728078
205,83.80199381421028
206,83.1868787205701
207,83.21617147918326
208,83.56766520066085
209,83.62624792223026
210,83.53837256942776
211,83.8605757245699
212,83.7141210358256
213,83.30404390894884
214,83.30404390894884
215,82.98184169239654
216,83.12829668283044
217,84.03632337975796
218,83.24546199858922
219,83.15758893192339
220,84.27065157764616
221,83.74341221894866
222,83.94844961585395
223,83.6555377578065
224,83.56766669570038
225,84.12419657380384
226,83.80199471927904
227,83.8312850308544
228,83.71412052630541
229,83.8019937806892
230,83.91916008196732
231,83.86057662963867
232,84.00703221004332
233,83.65553888411429
234,83.88986681383398
235,84.09490584656727
236,83.91915819137922
237,84.3292344131872
238,84.21207030418678
239,84.03632320544841
240,83.71412125706463
241,83.77270354956441
242,84.21206966728653
243,83.62624779485022
244,83.94844961585395
245,84.0656137851923
246,84.00703152621358
247,84.24136061576213
248,83.86057645532912
249,83.97774091294863
250,84.1534885681367
251,83.94845021923314
252,83.94845072875333
253,84.329235539495
254,84.212071034946
255,84.27065393082496
256,84.153488011687
257,84.212071034946
258,84.32923412490604
259,84.47569086513955
260,84.4171079692606
261,84.56356334183464
262,84.29994479885
263,84.59285541661804
264,84.21207022373622
265,84.62214696847282
266,84.56356419997391
267,84.06561429471249
268,84.41710814357013
269,84.03632337975796
270,84.18277965740076
271,84.15348634233793
272,84.71001884178872
273,84.44640060049369
274,84.53427333194887
275,84.62214657292425
276,84.65143761525883
277,84.62214679416329
278,84.53427303025927
279,84.32923536518545
280,84.21207086063646
281,84.32923382321644
282,84.62214735061296
283,84.32923480873578
284,84.1534861210989
285,84.18277926185219
286,83.94845150644205
287,84.12419615814262
288,84.09490511580805
289,84.50498074764526
290,84.15348844075663
291,84.32923519087592
292,84.2413617286615
293,84.50498251085331
294,84.32923536518545
295,84.12419774704114
296,84.44639952111538
297,84.18277930878168
298,84.12419688890185
299,84.21207000249719

